Nonuniqueness and Convergence to Equivalent Solutions in Observer-based Inverse Reinforcement Learning

A key challenge in solving the deterministic inverse reinforcement learning (IRL) problem online and in real-time is the existence of multiple solutions. Nonuniqueness necessitates the study of the notion of equivalent solutions, i.e., solutions that result in a different cost functional but same feedback matrix, and convergence to such solutions. While offline algorithms that result in convergence to equivalent solutions have been developed in the literature, online, real-time techniques that address nonuniqueness are not available. In this paper, a regularized history stack observer that converges to approximately equivalent solutions of the IRL problem is developed. Novel data-richness conditions are developed to facilitate the analysis and simulation results are provided to demonstrate the effectiveness of the developed technique.

==> data/Delta_norm.dat <==
   6.5615332e-01   8.3334092e+03
   2.1565592e+00   1.7805428e+03
   3.6576543e+00   3.9686196e+02
   5.1587227e+00   1.2199116e+02
   6.6601001e+00   1.6963791e+01
   8.1604128e+00   4.6472293e+00
   9.6620150e+00   1.3414762e+00
   1.1163936e+01   1.3039725e+00
   1.2664571e+01   3.1750250e+00
   1.4165618e+01   3.8125274e+00
   1.5666293e+01   1.4188034e+00
   1.7166699e+01   9.6207137e-01
   1.8667580e+01   9.7743644e-01
   2.0171040e+01   3.9950421e+00
   2.1672187e+01   1.5844766e+00
   2.3173953e+01   9.5159942e-01
   2.4675101e+01   1.6893856e+00
   2.6176375e+01   7.4938653e-01
   2.7678817e+01   2.1266234e-01
   2.9180646e+01   2.6862850e-01
   3.0681539e+01   5.4606583e-01
   3.2183319e+01   4.8427589e-01
   3.3685261e+01   1.8948840e-01
   3.5186361e+01   3.2722890e-01
   3.6687882e+01   6.1197173e-01
   3.8189036e+01   7.8655030e-01
   3.9689877e+01   2.9514892e-01
   4.1191425e+01   8.5069031e-02
   4.2692795e+01   1.2165480e-01
   4.4194241e+01   4.1150297e-01
   4.5694851e+01   1.9255164e-01
   4.7195525e+01   2.0494706e-01
   4.8695901e+01   1.0662005e-01
   5.0197207e+01   3.3991479e-01
   5.1698538e+01   9.4097707e-02
   5.3200461e+01   4.2879470e-02
   5.4701868e+01   1.7125604e-01
   5.6202893e+01   1.2769602e-01
   5.7703589e+01   3.1792329e-02
   5.9205184e+01   3.6745332e-02
   6.0707056e+01   1.4207731e-02
   6.2208214e+01   2.8433041e-02
   6.3709488e+01   1.1066751e-02
   6.5211211e+01   1.4177069e-02
   6.6711815e+01   1.2437925e-01
   6.8212316e+01   2.2697812e-02
   6.9712617e+01   1.3270641e-02
   7.1213144e+01   1.4727651e-02
   7.2715990e+01   9.3577465e-03
   7.4217623e+01   2.8276928e-02
   7.5718122e+01   6.8638873e-03
   7.7218638e+01   5.3373639e-03
   7.8719698e+01   3.3893760e-03
   8.0221422e+01   5.9979404e-03
   8.1723683e+01   2.9980482e-03
   8.3225083e+01   2.6023549e-03
   8.4725642e+01   4.1725122e-03
   8.6228505e+01   4.3361336e-03
   8.7728831e+01   1.5811001e-03
   8.9229974e+01   1.2246439e-03
   9.0730452e+01   5.7699404e-03
   9.2232843e+01   1.6491620e-03
   9.3734738e+01   6.6361882e-04
   9.5235491e+01   1.6258111e-03
   9.6736173e+01   1.1320016e-03
   9.8238506e+01   1.1819711e-03
   9.9740136e+01   7.3514492e-04
   1.0124212e+02   2.0011414e-04
   1.0274297e+02   4.5736957e-04
   1.0424503e+02   2.0438354e-03
   1.0574713e+02   4.6932919e-04
   1.0724836e+02   2.2834175e-03
   1.0875106e+02   2.0423943e-03
   1.1025273e+02   1.1231512e-03
   1.1175336e+02   2.5229043e-04
   1.1325612e+02   7.8501675e-04
   1.1475687e+02   3.3265953e-04
   1.1625768e+02   1.2272514e-04
   1.1775961e+02   1.1050148e-04
   1.1926166e+02   5.4791783e-05
   1.2076219e+02   2.5114373e-04
   1.2226376e+02   1.4915082e-04
   1.2376495e+02   6.5017577e-05
   1.2526623e+02   1.0790357e-04
   1.2676739e+02   4.8936937e-05
   1.2826808e+02   1.6592061e-05
   1.2976924e+02   9.4101314e-06
   1.3127094e+02   2.0167186e-05
   1.3277229e+02   2.1004605e-05
   1.3427635e+02   2.2232912e-05
   1.3577702e+02   1.5706985e-05
   1.3727824e+02   1.6454913e-05
   1.3877963e+02   7.6164533e-06
   1.4028193e+02   2.5070137e-05
   1.4178317e+02   2.2256843e-05
   1.4328415e+02   3.0058494e-05
   1.4478589e+02   3.3220831e-05
   1.4628646e+02   1.4813289e-05
   1.4778720e+02   5.1624976e-06
   1.4928782e+02   3.3235943e-06
   1.5078942e+02   4.4060196e-06
   1.5229049e+02   8.2395848e-06
   1.5379229e+02   2.4936001e-06
   1.5529322e+02   1.2275026e-06
   1.5679359e+02   2.7998013e-06
   1.5829378e+02   1.6969327e-06
   1.5979618e+02   9.3031892e-07
   1.6129736e+02   1.1081765e-06
   1.6279756e+02   1.9184688e-06
   1.6429849e+02   1.6807179e-06
   1.6580041e+02   8.3870851e-07
   1.6730316e+02   1.1894731e-06
   1.6880392e+02   1.5818558e-06
   1.7030436e+02   1.1182083e-06
   1.7180661e+02   8.5610172e-07
   1.7330797e+02   1.0759486e-06
   1.7480905e+02   1.2400353e-06
   1.7630944e+02   1.1112039e-06
   1.7780985e+02   3.1063485e-07
   1.7931289e+02   3.8174875e-07
   1.8081520e+02   1.4852406e-06
   1.8231710e+02   5.4324823e-07
   1.8381772e+02   1.3417266e-07
   1.8531972e+02   1.6840503e-07
   1.8682157e+02   2.9573972e-07
   1.8832212e+02   5.1310564e-07
   1.8982224e+02   1.8095486e-07
   1.9132287e+02   2.3389079e-07
   1.9282471e+02   1.8274089e-07
   1.9432518e+02   1.2685037e-07
   1.9582585e+02   7.3270295e-08
   1.9732740e+02   1.0156498e-07
   1.9882885e+02   8.3084213e-08
   2.0032964e+02   2.3626297e-07
   2.0183049e+02   5.3059891e-08
   2.0333164e+02   4.9516158e-08
   2.0483285e+02   2.9579914e-08
   2.0633506e+02   1.1697777e-07
   2.0783620e+02   2.7757151e-08
   2.0933775e+02   2.1106136e-08
   2.1083840e+02   2.4760532e-08
   2.1233938e+02   2.6039411e-08
   2.1384034e+02   2.0347141e-08
   2.1534122e+02   1.8446779e-08
   2.1684247e+02   1.1253964e-08
   2.1834340e+02   9.0637634e-09
   2.1984403e+02   7.0406451e-09
   2.2134437e+02   4.4867572e-08
   2.2284530e+02   6.2943167e-09
   2.2434811e+02   2.0647630e-08
   2.2584935e+02   8.2251929e-09
   2.2735220e+02   6.3543418e-09
   2.2885300e+02   2.6502003e-09
   2.3035513e+02   3.6909621e-09
   2.3185671e+02   8.7983847e-10
   2.3335733e+02   1.4505640e-09
   2.3485782e+02   7.4942818e-10
   2.3635919e+02   1.0514408e-09
   2.3786042e+02   6.2891742e-10
   2.3936165e+02   5.1887248e-10
   2.4086383e+02   7.5911821e-10
   2.4236427e+02   5.7394690e-10
   2.4386563e+02   4.7582824e-10
   2.4536858e+02   9.6214131e-10
   2.4687066e+02   9.1783581e-10
   2.4837304e+02   1.0337203e-09
   2.4987437e+02   4.3103527e-10
   2.5137674e+02   1.7578968e-10
   2.5287719e+02   1.8563511e-10
   2.5437761e+02   4.3254443e-10
   2.5587966e+02   1.0331970e-10
   2.5738014e+02   4.1222865e-11
   2.5888170e+02   6.0094255e-11
   2.6038295e+02   1.2531400e-10
   2.6188410e+02   4.4991441e-11
   2.6338529e+02   3.4529589e-11
   2.6488705e+02   1.0453186e-10
   2.6638785e+02   5.8349248e-11
   2.6788888e+02   4.2600141e-11
   2.6939066e+02   5.9172160e-11
   2.7089139e+02   3.6112242e-11
   2.7239166e+02   6.5488003e-11
   2.7389281e+02   2.2321741e-11
   2.7539351e+02   2.8867643e-11
   2.7689444e+02   1.5654055e-11
   2.7839588e+02   1.6534076e-11
   2.7989657e+02   1.1515743e-11
   2.8139788e+02   9.2281684e-12
   2.8289809e+02   1.0182057e-11
   2.8439934e+02   1.2328958e-11
   2.8590138e+02   5.5488806e-12
   2.8740193e+02   1.0585275e-11
   2.8890416e+02   6.8215942e-12
   2.9040589e+02   7.1406623e-12
   2.9190816e+02   3.3649793e-11
   2.9340907e+02   4.4957367e-12
   2.9491016e+02   3.6983752e-12
   2.9641087e+02   5.3663262e-12
   2.9791278e+02   2.9617606e-12
   2.9941337e+02   8.8757089e-12


==> data/Noise_Kp_0.01.dat <==
K,0.0556070732991728,0.166315490299371,0.225582440379146,0.281596690774225,0.395713758761031,0.19998637913903,0.251178501619262,0.457705090477759,0.478540156300398,0.463654981965672
L,0.153629700740661,0.336328712843958,0.435873348984853,0.559162653758374,0.814362221463224,0.386397188305333,0.485349509664372,0.968108256418659,1.1379714300419,0.954695601687135


==> data/Noise_Kp_0.1.dat <==
K,0.368208003842881,0.709909514447539,0.872433487955904,1.04931364446455,1.3574730074597,0.797075069920011,0.947791905991798,1.72062657263427,2.5570845071916,6.70249019961503,1.67514221528202,2.01746787392787,,,,
L,1.25220498067311,1.82360769474009,3.15919012822849,5.20654330886933,10.1139365110531,2.40807176032505,3.91030849613192,10.4382928363292,18.2832651128473,15.5526090139907,26.1883129726173,15.9594329546124,15.6214658709053,50.8337448116683,16.0467150079307,17.4986289366975


==> data/Noise_Kp_0.5.dat <==
K,1.19667141929638,2.66898169318476,4.87961289992531,7.52579370526557,14.7125524840867,3.80124750139646,5.95797829845417,16.2944377980967,64.4764478713941,27.1038263281183,39.4294386113456,29.6136405326334,153.465540537607
L,2.42412040286646,7.12166809198771,8.9366201953104,15.6255881523434,26.7495647327083,7.0484818193278,10.824758571293,50.1527517019349,60.3785171290047,80.2966321406121,30.2508105923734,,


==> data/Noise_TT_0.01.dat <==
K,0.0172182691793459,0.0485398567694722,0.0872302268863948,0.143454765815653,0.269550681726335,0.0661561244782056,0.108304329294584,0.376356638987443,0.331138012805518,
L,0.0336107046322287,0.0957370562896114,0.161212158441787,0.313705352879937,0.579079820297402,0.112816324212539,0.209607992671035,1.65925051849736,1.19304244929302,0.752300011240661


==> data/Noise_TT_0.1.dat <==
K,0.115018465948013,0.236925136219398,0.367013301619384,0.63242637025583,1.19358803492732,0.279199557789174,0.454827045449594,1.90892486916687,1.29791451115948,3.7851328113198
L,0.197514751845839,0.469389194850175,0.814979431226523,1.46859354485206,2.70685527578574,0.59312456131981,1.03683430113324,3.03158425984675,3.9046753049212,


==> data/Noise_TT_0.5.dat <==
K,0.837225371384141,1.7888122071453,2.71498975125558,5.36680715479695,10.5157286943513,1.92056206122737,3.50941744128379,16.7745868512499,28.5735278132599,46.8644782133157,70.3638064895749,43.2300167926684
L,1.05373119890049,2.42490878737513,3.40409597143425,7.0014569656915,11.2587088662792,2.38795798052151,4.42023396234698,22.2561504521459,147.068595171652,18.8478690157678,30.2040747025508,14.2736939324039


==> data/Q_norm_error.dat <==
   0.0000000e+00   2.9999723e+01
   2.0000000e+00   2.8840257e+01
   4.0000000e+00   2.0001411e+01
   6.0000000e+00   1.6469582e+01
   8.0000000e+00   1.5916270e+01
   1.0000000e+01   2.0854394e+01
   1.2000000e+01   2.2823925e+01
   1.4000000e+01   1.5740276e+01
   1.6000000e+01   1.2313501e+01
   1.8000000e+01   1.0896010e+01
   2.0000000e+01   1.1462361e+01
   2.2000000e+01   9.6293330e+00
   2.4000000e+01   8.4089380e+00
   2.6000000e+01   7.7154638e+00
   2.8000000e+01   7.8844739e+00
   3.0000000e+01   7.8554138e+00
   3.2000000e+01   6.8520333e+00
   3.4000000e+01   6.2793078e+00
   3.6000000e+01   5.0144712e+00
   3.8000000e+01   4.8356439e+00
   4.0000000e+01   4.3603248e+00
   4.2000000e+01   4.4696247e+00
   4.4000000e+01   4.5006485e+00
   4.6000000e+01   4.3921706e+00
   4.8000000e+01   4.3783492e+00
   5.0000000e+01   4.2133653e+00
   5.2000000e+01   4.3247661e+00
   5.4000000e+01   4.4340012e+00
   5.6000000e+01   4.3595389e+00
   5.8000000e+01   4.3564016e+00
   6.0000000e+01   4.3424995e+00
   6.2000000e+01   4.2987197e+00
   6.4000000e+01   4.2960080e+00
   6.6000000e+01   4.2994129e+00
   6.8000000e+01   4.2326789e+00
   7.0000000e+01   4.2090700e+00
   7.2000000e+01   4.2355530e+00
   7.4000000e+01   4.2371386e+00
   7.6000000e+01   4.2360586e+00
   7.8000000e+01   4.2371272e+00
   8.0000000e+01   4.2382019e+00
   8.2000000e+01   4.2437546e+00
   8.4000000e+01   4.2422890e+00
   8.6000000e+01   4.2369045e+00
   8.8000000e+01   4.2338430e+00
   9.0000000e+01   4.2349836e+00
   9.2000000e+01   4.2333146e+00
   9.4000000e+01   4.2326281e+00
   9.6000000e+01   4.2289230e+00
   9.8000000e+01   4.2275024e+00
   1.0000000e+02   4.2268222e+00
   1.0200000e+02   4.2268236e+00
   1.0400000e+02   4.2271637e+00
   1.0600000e+02   4.2265643e+00
   1.0800000e+02   4.2262111e+00
   1.1000000e+02   4.2261205e+00
   1.1200000e+02   4.2256563e+00
   1.1400000e+02   4.2249457e+00
   1.1600000e+02   4.2246866e+00
   1.1800000e+02   4.2247130e+00
   1.2000000e+02   4.2246107e+00
   1.2200000e+02   4.2245753e+00
   1.2400000e+02   4.2242987e+00
   1.2600000e+02   4.2242554e+00
   1.2800000e+02   4.2242308e+00
   1.3000000e+02   4.2242181e+00
   1.3200000e+02   4.2241911e+00
   1.3400000e+02   4.2241598e+00
   1.3600000e+02   4.2241536e+00
   1.3800000e+02   4.2241220e+00
   1.4000000e+02   4.2241235e+00
   1.4200000e+02   4.2241210e+00
   1.4400000e+02   4.2240073e+00
   1.4600000e+02   4.2241280e+00
   1.4800000e+02   4.2241052e+00
   1.5000000e+02   4.2240956e+00
   1.5200000e+02   4.2240891e+00
   1.5400000e+02   4.2240781e+00
   1.5600000e+02   4.2240751e+00
   1.5800000e+02   4.2240741e+00
   1.6000000e+02   4.2240727e+00
   1.6200000e+02   4.2240706e+00
   1.6400000e+02   4.2240704e+00
   1.6600000e+02   4.2240707e+00
   1.6800000e+02   4.2240706e+00
   1.7000000e+02   4.2240684e+00
   1.7200000e+02   4.2240693e+00
   1.7400000e+02   4.2240715e+00
   1.7600000e+02   4.2240681e+00
   1.7800000e+02   4.2240661e+00
   1.8000000e+02   4.2240657e+00
   1.8200000e+02   4.2240646e+00
   1.8400000e+02   4.2240646e+00
   1.8600000e+02   4.2240645e+00
   1.8800000e+02   4.2240651e+00
   1.9000000e+02   4.2240637e+00
   1.9200000e+02   4.2240634e+00
   1.9400000e+02   4.2240634e+00
   1.9600000e+02   4.2240634e+00
   1.9800000e+02   4.2240634e+00
   2.0000000e+02   4.2240636e+00
   2.0200000e+02   4.2240638e+00
   2.0400000e+02   4.2240639e+00
   2.0600000e+02   4.2240639e+00
   2.0800000e+02   4.2240639e+00
   2.1000000e+02   4.2240638e+00
   2.1200000e+02   4.2240639e+00
   2.1400000e+02   4.2240639e+00
   2.1600000e+02   4.2240638e+00
   2.1800000e+02   4.2240638e+00
   2.2000000e+02   4.2240638e+00
   2.2200000e+02   4.2240638e+00
   2.2400000e+02   4.2240638e+00
   2.2600000e+02   4.2240638e+00
   2.2800000e+02   4.2240638e+00
   2.3000000e+02   4.2240638e+00
   2.3200000e+02   4.2240638e+00
   2.3400000e+02   4.2240638e+00
   2.3600000e+02   4.2240638e+00
   2.3800000e+02   4.2240638e+00
   2.4000000e+02   4.2240638e+00
   2.4200000e+02   4.2240638e+00
   2.4400000e+02   4.2240638e+00
   2.4600000e+02   4.2240638e+00
   2.4800000e+02   4.2240638e+00
   2.5000000e+02   4.2240638e+00
   2.5200000e+02   4.2240638e+00
   2.5400000e+02   4.2240638e+00
   2.5600000e+02   4.2240638e+00
   2.5800000e+02   4.2240638e+00
   2.6000000e+02   4.2240638e+00
   2.6200000e+02   4.2240638e+00
   2.6400000e+02   4.2240638e+00
   2.6600000e+02   4.2240638e+00
   2.6800000e+02   4.2240638e+00
   2.7000000e+02   4.2240638e+00
   2.7200000e+02   4.2240638e+00
   2.7400000e+02   4.2240638e+00
   2.7600000e+02   4.2240638e+00
   2.7800000e+02   4.2240638e+00
   2.8000000e+02   4.2240638e+00
   2.8200000e+02   4.2240638e+00
   2.8400000e+02   4.2240638e+00
   2.8600000e+02   4.2240638e+00
   2.8800000e+02   4.2240638e+00
   2.9000000e+02   4.2240638e+00
   2.9200000e+02   4.2240638e+00
   2.9400000e+02   4.2240638e+00
   2.9600000e+02   4.2240638e+00
   2.9800000e+02   4.2240638e+00
   3.0000000e+02   4.2240638e+00


==> data/Q_norm_error_unique.dat <==
   0.0000000e+00   2.9836341e+01
   2.0000000e+00   3.1089882e+01
   4.0000000e+00   2.5503734e+01
   6.0000000e+00   8.4485279e+00
   8.0000000e+00   2.9210013e+01
   1.0000000e+01   1.3533398e+01
   1.2000000e+01   1.2082480e+01
   1.4000000e+01   2.7752453e+01
   1.6000000e+01   2.9269887e+01
   1.8000000e+01   2.8282545e+01
   2.0000000e+01   1.1090612e+01
   2.2000000e+01   5.7474228e+00
   2.4000000e+01   8.3824663e+00
   2.6000000e+01   1.6169093e+01
   2.8000000e+01   1.5469251e+01
   3.0000000e+01   2.6318362e+01
   3.2000000e+01   1.1383858e+01
   3.4000000e+01   6.6756135e+00
   3.6000000e+01   7.6312618e+00
   3.8000000e+01   5.3283200e+00
   4.0000000e+01   4.3883656e+00
   4.2000000e+01   6.8142945e+00
   4.4000000e+01   4.4467816e+00
   4.6000000e+01   3.2834986e+00
   4.8000000e+01   2.2679785e+00
   5.0000000e+01   2.4250376e+00
   5.2000000e+01   2.2612149e+00
   5.4000000e+01   2.3657544e+00
   5.6000000e+01   1.3056838e+00
   5.8000000e+01   1.2169827e+00
   6.0000000e+01   8.6482132e-01
   6.2000000e+01   6.9759444e-01
   6.4000000e+01   5.9258365e-01
   6.6000000e+01   3.5236946e-01
   6.8000000e+01   4.7957741e-01
   7.0000000e+01   2.9238625e-01
   7.2000000e+01   2.1222544e-01
   7.4000000e+01   2.1241734e-01
   7.6000000e+01   9.0687478e-02
   7.8000000e+01   1.2778248e-01
   8.0000000e+01   1.4013265e-01
   8.2000000e+01   1.5546274e-01
   8.4000000e+01   7.8475044e-02
   8.6000000e+01   6.8335749e-02
   8.8000000e+01   7.3388949e-02
   9.0000000e+01   1.1627128e-02
   9.2000000e+01   2.7898207e-02
   9.4000000e+01   7.8755173e-03
   9.6000000e+01   4.3957806e-02
   9.8000000e+01   3.2851016e-02
   1.0000000e+02   1.5151436e-02
   1.0200000e+02   1.0286849e-02
   1.0400000e+02   1.0659406e-02
   1.0600000e+02   8.0359929e-03
   1.0800000e+02   3.8875970e-03
   1.1000000e+02   9.7177521e-03
   1.1200000e+02   5.8749777e-03
   1.1400000e+02   5.3047011e-03
   1.1600000e+02   5.5344056e-03
   1.1800000e+02   5.8437818e-03
   1.2000000e+02   1.4153862e-03
   1.2200000e+02   1.6094702e-03
   1.2400000e+02   1.5984677e-03
   1.2600000e+02   1.2489894e-03
   1.2800000e+02   1.2455980e-03
   1.3000000e+02   1.3412587e-03
   1.3200000e+02   1.0043386e-03
   1.3400000e+02   5.5698542e-04
   1.3600000e+02   4.7018107e-04
   1.3800000e+02   2.9666612e-04
   1.4000000e+02   3.4659348e-04
   1.4200000e+02   2.6470786e-04
   1.4400000e+02   2.2231744e-04
   1.4600000e+02   1.9943045e-04
   1.4800000e+02   1.8999195e-04
   1.5000000e+02   1.5335690e-04
   1.5200000e+02   4.0543809e-05
   1.5400000e+02   2.9311431e-05
   1.5600000e+02   2.7343149e-05
   1.5800000e+02   3.3035038e-05
   1.6000000e+02   1.8907385e-05
   1.6200000e+02   1.9792043e-05
   1.6400000e+02   3.3196528e-05
   1.6600000e+02   4.7225252e-06
   1.6800000e+02   1.8119237e-05
   1.7000000e+02   2.0558961e-05
   1.7200000e+02   1.3477798e-05
   1.7400000e+02   1.1938649e-05
   1.7600000e+02   8.4977748e-06
   1.7800000e+02   5.9881784e-06
   1.8000000e+02   6.5333619e-06
   1.8200000e+02   1.1007323e-05
   1.8400000e+02   7.7832695e-06
   1.8600000e+02   5.5724478e-06
   1.8800000e+02   2.4406336e-06
   1.9000000e+02   3.2337497e-07
   1.9200000e+02   1.8144114e-07
   1.9400000e+02   1.1086550e-07
   1.9600000e+02   8.8119921e-07
   1.9800000e+02   5.2724700e-07
   2.0000000e+02   1.0485029e-06
   2.0200000e+02   6.1425471e-07
   2.0400000e+02   3.7817783e-07
   2.0600000e+02   3.7107697e-07
   2.0800000e+02   3.1733709e-07
   2.1000000e+02   1.9156304e-07
   2.1200000e+02   2.6335142e-07
   2.1400000e+02   1.9077307e-07
   2.1600000e+02   8.5355563e-08
   2.1800000e+02   1.2857924e-07
   2.2000000e+02   8.3322148e-08
   2.2200000e+02   5.6176154e-08
   2.2400000e+02   4.7968220e-08
   2.2600000e+02   4.2842196e-08
   2.2800000e+02   5.2658243e-08
   2.3000000e+02   2.2756539e-08
   2.3200000e+02   1.0362464e-08
   2.3400000e+02   8.3046467e-09
   2.3600000e+02   3.4820916e-08
   2.3800000e+02   2.9371797e-08
   2.4000000e+02   9.0670786e-09
   2.4200000e+02   1.1360313e-08
   2.4400000e+02   1.1166060e-08
   2.4600000e+02   1.0827166e-08
   2.4800000e+02   2.2114896e-09
   2.5000000e+02   2.3700759e-09
   2.5200000e+02   6.2268082e-09
   2.5400000e+02   3.7160506e-09
   2.5600000e+02   3.2740791e-09
   2.5800000e+02   1.2179392e-09
   2.6000000e+02   3.2193061e-10
   2.6200000e+02   1.5764340e-10
   2.6400000e+02   4.1657783e-10
   2.6600000e+02   6.1942482e-10
   2.6800000e+02   5.7797905e-10
   2.7000000e+02   4.9627269e-10
   2.7200000e+02   3.9909346e-10
   2.7400000e+02   2.8920476e-10
   2.7600000e+02   2.2560579e-10
   2.7800000e+02   6.0508139e-11
   2.8000000e+02   1.9189566e-11
   2.8200000e+02   2.4441144e-11
   2.8400000e+02   4.2100923e-11
   2.8600000e+02   4.3349576e-11
   2.8800000e+02   3.8693095e-11
   2.9000000e+02   3.1278261e-11
   2.9200000e+02   1.5423789e-11
   2.9400000e+02   1.2573546e-11
   2.9600000e+02   1.2787416e-11
   2.9800000e+02   1.6786237e-11
   3.0000000e+02   2.2143434e-11


==> data/R_norm_error.dat <==
   0.0000000e+00   8.6528362e+00
   2.0000000e+00   8.2323058e+00
   4.0000000e+00   8.2936396e+00
   6.0000000e+00   1.0326446e+01
   8.0000000e+00   1.1994069e+01
   1.0000000e+01   5.9228533e+00
   1.2000000e+01   5.7118931e+00
   1.4000000e+01   1.4107062e+01
   1.6000000e+01   1.0544959e+01
   1.8000000e+01   1.3648546e+01
   2.0000000e+01   9.9290457e+00
   2.2000000e+01   7.8327515e+00
   2.4000000e+01   9.5005879e+00
   2.6000000e+01   1.0562203e+01
   2.8000000e+01   8.5342234e+00
   3.0000000e+01   9.3469095e+00
   3.2000000e+01   1.0105504e+01
   3.4000000e+01   1.1993239e+01
   3.6000000e+01   1.0637220e+01
   3.8000000e+01   9.6523326e+00
   4.0000000e+01   9.0101123e+00
   4.2000000e+01   9.3372499e+00
   4.4000000e+01   9.7019632e+00
   4.6000000e+01   9.6945632e+00
   4.8000000e+01   9.3984741e+00
   5.0000000e+01   9.3361172e+00
   5.2000000e+01   9.5260707e+00
   5.4000000e+01   9.4800107e+00
   5.6000000e+01   9.4144488e+00
   5.8000000e+01   9.4023370e+00
   6.0000000e+01   9.3943847e+00
   6.2000000e+01   9.4037937e+00
   6.4000000e+01   9.4038280e+00
   6.6000000e+01   9.3832433e+00
   6.8000000e+01   9.3858787e+00
   7.0000000e+01   9.3879246e+00
   7.2000000e+01   9.3849929e+00
   7.4000000e+01   9.3865811e+00
   7.6000000e+01   9.3874624e+00
   7.8000000e+01   9.3869414e+00
   8.0000000e+01   9.3861785e+00
   8.2000000e+01   9.3864162e+00
   8.4000000e+01   9.3870337e+00
   8.6000000e+01   9.3871584e+00
   8.8000000e+01   9.3874749e+00
   9.0000000e+01   9.3868852e+00
   9.2000000e+01   9.3873000e+00
   9.4000000e+01   9.3873171e+00
   9.6000000e+01   9.3877131e+00
   9.8000000e+01   9.3878570e+00
   1.0000000e+02   9.3879226e+00
   1.0200000e+02   9.3879136e+00
   1.0400000e+02   9.3878664e+00
   1.0600000e+02   9.3879725e+00
   1.0800000e+02   9.3880187e+00
   1.1000000e+02   9.3880432e+00
   1.1200000e+02   9.3880750e+00
   1.1400000e+02   9.3881139e+00
   1.1600000e+02   9.3881370e+00
   1.1800000e+02   9.3881325e+00
   1.2000000e+02   9.3881455e+00
   1.2200000e+02   9.3881664e+00
   1.2400000e+02   9.3881826e+00
   1.2600000e+02   9.3881834e+00
   1.2800000e+02   9.3881852e+00
   1.3000000e+02   9.3881866e+00
   1.3200000e+02   9.3881894e+00
   1.3400000e+02   9.3881936e+00
   1.3600000e+02   9.3881956e+00
   1.3800000e+02   9.3881980e+00
   1.4000000e+02   9.3881972e+00
   1.4200000e+02   9.3881981e+00
   1.4400000e+02   9.3882117e+00
   1.4600000e+02   9.3881966e+00
   1.4800000e+02   9.3881989e+00
   1.5000000e+02   9.3882000e+00
   1.5200000e+02   9.3882008e+00
   1.5400000e+02   9.3882020e+00
   1.5600000e+02   9.3882022e+00
   1.5800000e+02   9.3882023e+00
   1.6000000e+02   9.3882024e+00
   1.6200000e+02   9.3882026e+00
   1.6400000e+02   9.3882027e+00
   1.6600000e+02   9.3882026e+00
   1.6800000e+02   9.3882028e+00
   1.7000000e+02   9.3882030e+00
   1.7200000e+02   9.3882027e+00
   1.7400000e+02   9.3882024e+00
   1.7600000e+02   9.3882029e+00
   1.7800000e+02   9.3882031e+00
   1.8000000e+02   9.3882032e+00
   1.8200000e+02   9.3882033e+00
   1.8400000e+02   9.3882033e+00
   1.8600000e+02   9.3882033e+00
   1.8800000e+02   9.3882032e+00
   1.9000000e+02   9.3882034e+00
   1.9200000e+02   9.3882034e+00
   1.9400000e+02   9.3882034e+00
   1.9600000e+02   9.3882034e+00
   1.9800000e+02   9.3882034e+00
   2.0000000e+02   9.3882034e+00
   2.0200000e+02   9.3882034e+00
   2.0400000e+02   9.3882033e+00
   2.0600000e+02   9.3882033e+00
   2.0800000e+02   9.3882034e+00
   2.1000000e+02   9.3882034e+00
   2.1200000e+02   9.3882033e+00
   2.1400000e+02   9.3882033e+00
   2.1600000e+02   9.3882034e+00
   2.1800000e+02   9.3882034e+00
   2.2000000e+02   9.3882034e+00
   2.2200000e+02   9.3882034e+00
   2.2400000e+02   9.3882034e+00
   2.2600000e+02   9.3882034e+00
   2.2800000e+02   9.3882034e+00
   2.3000000e+02   9.3882034e+00
   2.3200000e+02   9.3882034e+00
   2.3400000e+02   9.3882034e+00
   2.3600000e+02   9.3882034e+00
   2.3800000e+02   9.3882034e+00
   2.4000000e+02   9.3882034e+00
   2.4200000e+02   9.3882034e+00
   2.4400000e+02   9.3882034e+00
   2.4600000e+02   9.3882034e+00
   2.4800000e+02   9.3882034e+00
   2.5000000e+02   9.3882034e+00
   2.5200000e+02   9.3882034e+00
   2.5400000e+02   9.3882034e+00
   2.5600000e+02   9.3882034e+00
   2.5800000e+02   9.3882034e+00
   2.6000000e+02   9.3882034e+00
   2.6200000e+02   9.3882034e+00
   2.6400000e+02   9.3882034e+00
   2.6600000e+02   9.3882034e+00
   2.6800000e+02   9.3882034e+00
   2.7000000e+02   9.3882034e+00
   2.7200000e+02   9.3882034e+00
   2.7400000e+02   9.3882034e+00
   2.7600000e+02   9.3882034e+00
   2.7800000e+02   9.3882034e+00
   2.8000000e+02   9.3882034e+00
   2.8200000e+02   9.3882034e+00
   2.8400000e+02   9.3882034e+00
   2.8600000e+02   9.3882034e+00
   2.8800000e+02   9.3882034e+00
   2.9000000e+02   9.3882034e+00
   2.9200000e+02   9.3882034e+00
   2.9400000e+02   9.3882034e+00
   2.9600000e+02   9.3882034e+00
   2.9800000e+02   9.3882034e+00
   3.0000000e+02   9.3882034e+00


==> data/R_norm_error_unique.dat <==
   0.0000000e+00   8.2376245e+00
   2.0000000e+00   9.6860025e+00
   4.0000000e+00   8.6089324e+00
   6.0000000e+00   6.4464279e+00
   8.0000000e+00   4.1516040e+00
   1.0000000e+01   4.9607722e+00
   1.2000000e+01   6.8679320e+00
   1.4000000e+01   3.3683974e+00
   1.6000000e+01   6.9756273e-01
   1.8000000e+01   8.2901771e-01
   2.0000000e+01   4.3718621e+00
   2.2000000e+01   2.2696448e+00
   2.4000000e+01   1.6986273e+00
   2.6000000e+01   7.1202828e-01
   2.8000000e+01   5.8118174e-01
   3.0000000e+01   6.0678263e-01
   3.2000000e+01   3.1584258e-01
   3.4000000e+01   1.6443838e-01
   3.6000000e+01   9.4255035e-02
   3.8000000e+01   1.7463096e-01
   4.0000000e+01   1.5032065e-01
   4.2000000e+01   6.8966371e-02
   4.4000000e+01   1.3202701e-01
   4.6000000e+01   1.2664622e-01
   4.8000000e+01   4.2818653e-02
   5.0000000e+01   2.5787588e-02
   5.2000000e+01   5.4517746e-02
   5.4000000e+01   1.5939706e-02
   5.6000000e+01   2.5521820e-02
   5.8000000e+01   2.4464876e-02
   6.0000000e+01   1.1704790e-02
   6.2000000e+01   1.4839847e-02
   6.4000000e+01   4.0544247e-02
   6.6000000e+01   1.6325949e-02
   6.8000000e+01   1.1517011e-02
   7.0000000e+01   5.2852953e-03
   7.2000000e+01   6.8884624e-03
   7.4000000e+01   8.5693576e-03
   7.6000000e+01   5.6415207e-03
   7.8000000e+01   4.1858322e-03
   8.0000000e+01   6.9562925e-03
   8.2000000e+01   2.5282414e-03
   8.4000000e+01   3.6284859e-03
   8.6000000e+01   3.0271879e-03
   8.8000000e+01   1.2000124e-03
   9.0000000e+01   1.2721706e-03
   9.2000000e+01   7.1423081e-04
   9.4000000e+01   3.6820839e-03
   9.6000000e+01   5.0843120e-04
   9.8000000e+01   1.1916342e-03
   1.0000000e+02   4.5052256e-04
   1.0200000e+02   3.8879643e-04
   1.0400000e+02   1.9949681e-04
   1.0600000e+02   7.0956969e-05
   1.0800000e+02   6.6129429e-05
   1.1000000e+02   1.4782174e-04
   1.1200000e+02   3.4851460e-04
   1.1400000e+02   1.6001329e-04
   1.1600000e+02   1.0442853e-04
   1.1800000e+02   2.0879986e-04
   1.2000000e+02   1.5590568e-05
   1.2200000e+02   9.0081258e-06
   1.2400000e+02   4.8510513e-06
   1.2600000e+02   3.5466454e-06
   1.2800000e+02   1.4901530e-05
   1.3000000e+02   1.4022331e-04
   1.3200000e+02   2.1429613e-05
   1.3400000e+02   6.7464934e-06
   1.3600000e+02   4.1138166e-06
   1.3800000e+02   6.8275342e-06
   1.4000000e+02   2.8347026e-06
   1.4200000e+02   9.0253289e-06
   1.4400000e+02   2.6176524e-06
   1.4600000e+02   2.2386087e-06
   1.4800000e+02   2.4070018e-06
   1.5000000e+02   7.5488149e-06
   1.5200000e+02   3.2378806e-06
   1.5400000e+02   3.9609615e-06
   1.5600000e+02   3.2568655e-06
   1.5800000e+02   3.0844668e-06
   1.6000000e+02   7.3228346e-06
   1.6200000e+02   2.9839270e-06
   1.6400000e+02   1.6380710e-06
   1.6600000e+02   5.1566547e-07
   1.6800000e+02   2.5342891e-07
   1.7000000e+02   4.9359378e-07
   1.7200000e+02   8.0329852e-07
   1.7400000e+02   4.3418490e-07
   1.7600000e+02   4.9096858e-07
   1.7800000e+02   1.9057380e-07
   1.8000000e+02   1.3482563e-07
   1.8200000e+02   3.9037319e-07
   1.8400000e+02   2.0105864e-07
   1.8600000e+02   9.8606131e-08
   1.8800000e+02   1.0500316e-07
   1.9000000e+02   8.3666524e-08
   1.9200000e+02   3.4467178e-08
   1.9400000e+02   6.1395938e-08
   1.9600000e+02   7.4735380e-08
   1.9800000e+02   1.0564421e-07
   2.0000000e+02   2.9999835e-08
   2.0200000e+02   4.7103058e-09
   2.0400000e+02   4.2593246e-09
   2.0600000e+02   5.5928543e-08
   2.0800000e+02   1.1208568e-08
   2.1000000e+02   7.8753867e-09
   2.1200000e+02   1.7054393e-09
   2.1400000e+02   3.8621216e-09
   2.1600000e+02   6.7293538e-09
   2.1800000e+02   4.0111359e-09
   2.2000000e+02   4.4610625e-09
   2.2200000e+02   1.5191640e-09
   2.2400000e+02   1.0480859e-09
   2.2600000e+02   6.0810728e-09
   2.2800000e+02   8.1825607e-10
   2.3000000e+02   1.4455148e-09
   2.3200000e+02   3.1537164e-09
   2.3400000e+02   2.5525468e-09
   2.3600000e+02   6.9888225e-10
   2.3800000e+02   6.0967458e-10
   2.4000000e+02   3.1376279e-10
   2.4200000e+02   1.3765623e-10
   2.4400000e+02   2.4396493e-10
   2.4600000e+02   1.5301828e-10
   2.4800000e+02   2.6549978e-10
   2.5000000e+02   2.2326519e-10
   2.5200000e+02   2.0958786e-10
   2.5400000e+02   6.1136178e-11
   2.5600000e+02   4.0246321e-11
   2.5800000e+02   7.7749431e-11
   2.6000000e+02   2.1894511e-11
   2.6200000e+02   2.2448863e-11
   2.6400000e+02   1.5506844e-11
   2.6600000e+02   1.4920646e-11
   2.6800000e+02   2.0761206e-11
   2.7000000e+02   1.9112809e-11
   2.7200000e+02   9.1139942e-12
   2.7400000e+02   1.3803457e-11
   2.7600000e+02   2.1372093e-12
   2.7800000e+02   2.1917004e-12
   2.8000000e+02   2.4256587e-12
   2.8200000e+02   7.1194592e-13
   2.8400000e+02   5.8344940e-13
   2.8600000e+02   2.7171203e-12
   2.8800000e+02   4.2893432e-12
   2.9000000e+02   5.7721826e-13
   2.9200000e+02   5.9990519e-13
   2.9400000e+02   5.4183008e-12
   2.9600000e+02   2.3567043e-12
   2.9800000e+02   5.9163217e-13
   3.0000000e+02   4.8617202e-13


==> data/Sigma_u_condition.dat <==
   6.5615332e-01   0.0000000e+00
   2.1565592e+00   0.0000000e+00
   3.6576543e+00   0.0000000e+00
   5.1587227e+00   0.0000000e+00
   6.6601001e+00   0.0000000e+00
   8.1604128e+00   0.0000000e+00
   9.6620150e+00   0.0000000e+00
   1.1163936e+01   0.0000000e+00
   1.2664571e+01   0.0000000e+00
   1.4165618e+01   0.0000000e+00
   1.5666293e+01   0.0000000e+00
   1.7166699e+01   0.0000000e+00
   1.8667580e+01   0.0000000e+00
   2.0171040e+01   0.0000000e+00
   2.1672187e+01   0.0000000e+00
   2.3173953e+01   0.0000000e+00
   2.4675101e+01   0.0000000e+00
   2.6176375e+01   0.0000000e+00
   2.7678817e+01   0.0000000e+00
   2.9180646e+01   0.0000000e+00
   3.0681539e+01   0.0000000e+00
   3.2183319e+01   0.0000000e+00
   3.3685261e+01   0.0000000e+00
   3.5186361e+01   0.0000000e+00
   3.6687882e+01   0.0000000e+00
   3.8189036e+01   0.0000000e+00
   3.9689877e+01   0.0000000e+00
   4.1191425e+01   0.0000000e+00
   4.2692795e+01   0.0000000e+00
   4.4194241e+01   0.0000000e+00
   4.5694851e+01   0.0000000e+00
   4.7195525e+01   0.0000000e+00
   4.8695901e+01   0.0000000e+00
   5.0197207e+01   0.0000000e+00
   5.1698538e+01   0.0000000e+00
   5.3200461e+01   0.0000000e+00
   5.4701868e+01   0.0000000e+00
   5.6202893e+01   0.0000000e+00
   5.7703589e+01   0.0000000e+00
   5.9205184e+01   0.0000000e+00
   6.0707056e+01   0.0000000e+00
   6.2208214e+01   0.0000000e+00
   6.3709488e+01   0.0000000e+00
   6.5211211e+01   0.0000000e+00
   6.6711815e+01   0.0000000e+00
   6.8212316e+01   0.0000000e+00
   6.9712617e+01   0.0000000e+00
   7.1213144e+01   0.0000000e+00
   7.2715990e+01   0.0000000e+00
   7.4217623e+01   0.0000000e+00
   7.5718122e+01   0.0000000e+00
   7.7218638e+01   0.0000000e+00
   7.8719698e+01   0.0000000e+00
   8.0221422e+01   0.0000000e+00
   8.1723683e+01   0.0000000e+00
   8.3225083e+01   0.0000000e+00
   8.4725642e+01   0.0000000e+00
   8.6228505e+01   0.0000000e+00
   8.7728831e+01   0.0000000e+00
   8.9229974e+01   0.0000000e+00
   9.0730452e+01   0.0000000e+00
   9.2232843e+01   0.0000000e+00
   9.3734738e+01   0.0000000e+00
   9.5235491e+01   0.0000000e+00
   9.6736173e+01   0.0000000e+00
   9.8238506e+01   0.0000000e+00
   9.9740136e+01   0.0000000e+00
   1.0124212e+02   0.0000000e+00
   1.0274297e+02   0.0000000e+00
   1.0424503e+02   0.0000000e+00
   1.0574713e+02   0.0000000e+00
   1.0724836e+02   0.0000000e+00
   1.0875106e+02   0.0000000e+00
   1.1025273e+02   0.0000000e+00
   1.1175336e+02   0.0000000e+00
   1.1325612e+02   0.0000000e+00
   1.1475687e+02   0.0000000e+00
   1.1625768e+02   0.0000000e+00
   1.1775961e+02   0.0000000e+00
   1.1926166e+02   0.0000000e+00
   1.2076219e+02   0.0000000e+00
   1.2226376e+02   0.0000000e+00
   1.2376495e+02   0.0000000e+00
   1.2526623e+02   0.0000000e+00
   1.2676739e+02   0.0000000e+00
   1.2826808e+02   0.0000000e+00
   1.2976924e+02   0.0000000e+00
   1.3127094e+02   0.0000000e+00
   1.3277229e+02   0.0000000e+00
   1.3427635e+02   0.0000000e+00
   1.3577702e+02   0.0000000e+00
   1.3727824e+02   0.0000000e+00
   1.3877963e+02   0.0000000e+00
   1.4028193e+02   0.0000000e+00
   1.4178317e+02   0.0000000e+00
   1.4328415e+02   0.0000000e+00
   1.4478589e+02   0.0000000e+00
   1.4628646e+02   0.0000000e+00
   1.4778720e+02   0.0000000e+00
   1.4928782e+02   0.0000000e+00
   1.5078942e+02   0.0000000e+00
   1.5229049e+02   0.0000000e+00
   1.5379229e+02   0.0000000e+00
   1.5529322e+02   0.0000000e+00
   1.5679359e+02   0.0000000e+00
   1.5829378e+02   0.0000000e+00
   1.5979618e+02   0.0000000e+00
   1.6129736e+02   0.0000000e+00
   1.6279756e+02   0.0000000e+00
   1.6429849e+02   0.0000000e+00
   1.6580041e+02   0.0000000e+00
   1.6730316e+02   0.0000000e+00
   1.6880392e+02   0.0000000e+00
   1.7030436e+02   0.0000000e+00
   1.7180661e+02   0.0000000e+00
   1.7330797e+02   0.0000000e+00
   1.7480905e+02   0.0000000e+00
   1.7630944e+02   0.0000000e+00
   1.7780985e+02   0.0000000e+00
   1.7931289e+02   0.0000000e+00
   1.8081520e+02   0.0000000e+00
   1.8231710e+02   0.0000000e+00
   1.8381772e+02   0.0000000e+00
   1.8531972e+02   0.0000000e+00
   1.8682157e+02   0.0000000e+00
   1.8832212e+02   0.0000000e+00
   1.8982224e+02   0.0000000e+00
   1.9132287e+02   0.0000000e+00
   1.9282471e+02   0.0000000e+00
   1.9432518e+02   0.0000000e+00
   1.9582585e+02   0.0000000e+00
   1.9732740e+02   0.0000000e+00
   1.9882885e+02   0.0000000e+00
   2.0032964e+02   0.0000000e+00
   2.0183049e+02   0.0000000e+00
   2.0333164e+02   0.0000000e+00
   2.0483285e+02   0.0000000e+00
   2.0633506e+02   0.0000000e+00
   2.0783620e+02   0.0000000e+00
   2.0933775e+02   0.0000000e+00
   2.1083840e+02   0.0000000e+00
   2.1233938e+02   0.0000000e+00
   2.1384034e+02   0.0000000e+00
   2.1534122e+02   0.0000000e+00
   2.1684247e+02   0.0000000e+00
   2.1834340e+02   0.0000000e+00
   2.1984403e+02   0.0000000e+00
   2.2134437e+02   0.0000000e+00
   2.2284530e+02   0.0000000e+00
   2.2434811e+02   0.0000000e+00
   2.2584935e+02   0.0000000e+00
   2.2735220e+02   0.0000000e+00
   2.2885300e+02   0.0000000e+00
   2.3035513e+02   0.0000000e+00
   2.3185671e+02   0.0000000e+00
   2.3335733e+02   0.0000000e+00
   2.3485782e+02   1.0000000e+00
   2.3635919e+02   0.0000000e+00
   2.3786042e+02   0.0000000e+00
   2.3936165e+02   0.0000000e+00
   2.4086383e+02   1.0000000e+00
   2.4236427e+02   0.0000000e+00
   2.4386563e+02   0.0000000e+00
   2.4536858e+02   1.0000000e+00
   2.4687066e+02   1.0000000e+00
   2.4837304e+02   0.0000000e+00
   2.4987437e+02   0.0000000e+00
   2.5137674e+02   1.0000000e+00
   2.5287719e+02   1.0000000e+00
   2.5437761e+02   1.0000000e+00
   2.5587966e+02   1.0000000e+00
   2.5738014e+02   1.0000000e+00
   2.5888170e+02   1.0000000e+00
   2.6038295e+02   0.0000000e+00
   2.6188410e+02   0.0000000e+00
   2.6338529e+02   1.0000000e+00
   2.6488705e+02   1.0000000e+00
   2.6638785e+02   1.0000000e+00
   2.6788888e+02   1.0000000e+00
   2.6939066e+02   1.0000000e+00
   2.7089139e+02   0.0000000e+00
   2.7239166e+02   1.0000000e+00
   2.7389281e+02   1.0000000e+00
   2.7539351e+02   1.0000000e+00
   2.7689444e+02   1.0000000e+00
   2.7839588e+02   1.0000000e+00
   2.7989657e+02   1.0000000e+00
   2.8139788e+02   1.0000000e+00
   2.8289809e+02   1.0000000e+00
   2.8439934e+02   1.0000000e+00
   2.8590138e+02   1.0000000e+00
   2.8740193e+02   1.0000000e+00
   2.8890416e+02   1.0000000e+00
   2.9040589e+02   1.0000000e+00
   2.9190816e+02   1.0000000e+00
   2.9340907e+02   1.0000000e+00
   2.9491016e+02   1.0000000e+00
   2.9641087e+02   1.0000000e+00
   2.9791278e+02   1.0000000e+00
   2.9941337e+02   1.0000000e+00


==> data/kp_error.dat <==
   0.0000000e+00   1.7481701e+01
   2.0000000e+00   1.4003226e+01
   4.0000000e+00   1.1492383e+01
   6.0000000e+00   1.9463202e+00
   8.0000000e+00   1.4935207e+00
   1.0000000e+01   1.6455089e+00
   1.2000000e+01   2.1125623e+00
   1.4000000e+01   1.1309054e+00
   1.6000000e+01   9.3767064e-01
   1.8000000e+01   8.0907679e-01
   2.0000000e+01   7.4540844e-01
   2.2000000e+01   1.2891387e+00
   2.4000000e+01   5.1958797e-01
   2.6000000e+01   4.1485173e-01
   2.8000000e+01   4.1916621e-01
   3.0000000e+01   4.5019009e-01
   3.2000000e+01   3.0785761e-01
   3.4000000e+01   2.6284165e-01
   3.6000000e+01   3.8550063e-01
   3.8000000e+01   1.4940472e-01
   4.0000000e+01   7.4241318e-01
   4.2000000e+01   1.1026025e-01
   4.4000000e+01   8.3310529e-02
   4.6000000e+01   5.8575334e-02
   4.8000000e+01   9.3211862e-02
   5.0000000e+01   5.5148652e-02
   5.2000000e+01   4.2245090e-02
   5.4000000e+01   4.7129162e-02
   5.6000000e+01   2.6437720e-02
   5.8000000e+01   2.3365079e-02
   6.0000000e+01   1.4055299e-02
   6.2000000e+01   1.2607407e-02
   6.4000000e+01   1.5432149e-02
   6.6000000e+01   1.8955841e-02
   6.8000000e+01   1.1438981e-02
   7.0000000e+01   8.9815815e-03
   7.2000000e+01   8.2613004e-03
   7.4000000e+01   6.2266117e-03
   7.6000000e+01   4.4768318e-03
   7.8000000e+01   2.3804393e-03
   8.0000000e+01   2.9730577e-03
   8.2000000e+01   3.2245400e-03
   8.4000000e+01   1.7851693e-03
   8.6000000e+01   1.3564245e-03
   8.8000000e+01   1.2768754e-03
   9.0000000e+01   2.0385277e-03
   9.2000000e+01   1.1419330e-03
   9.4000000e+01   1.1703984e-03
   9.6000000e+01   6.7293108e-04
   9.8000000e+01   4.4475263e-04
   1.0000000e+02   3.4415057e-04
   1.0200000e+02   3.9107818e-04
   1.0400000e+02   4.3355630e-04
   1.0600000e+02   2.0421148e-04
   1.0800000e+02   1.5735736e-04
   1.1000000e+02   9.8054796e-05
   1.1200000e+02   9.7704941e-05
   1.1400000e+02   1.0801170e-04
   1.1600000e+02   9.1737171e-05
   1.1800000e+02   9.1125263e-05
   1.2000000e+02   6.7079039e-05
   1.2200000e+02   3.6468255e-05
   1.2400000e+02   3.0716880e-05
   1.2600000e+02   2.4438272e-05
   1.2800000e+02   2.2760171e-05
   1.3000000e+02   2.1978622e-05
   1.3200000e+02   1.7477477e-05
   1.3400000e+02   1.1976744e-05
   1.3600000e+02   8.8365747e-06
   1.3800000e+02   7.6747621e-06
   1.4000000e+02   8.6786524e-06
   1.4200000e+02   8.0293139e-06
   1.4400000e+02   1.0066340e-05
   1.4600000e+02   8.6117137e-06
   1.4800000e+02   5.9604959e-06
   1.5000000e+02   4.2091310e-06
   1.5200000e+02   3.0374674e-06
   1.5400000e+02   2.0925261e-06
   1.5600000e+02   1.3884625e-06
   1.5800000e+02   1.3222940e-06
   1.6000000e+02   1.1962712e-06
   1.6200000e+02   9.3491789e-07
   1.6400000e+02   1.0998593e-06
   1.6600000e+02   1.2031550e-06
   1.6800000e+02   9.0355954e-07
   1.7000000e+02   7.0896384e-07
   1.7200000e+02   1.0457337e-06
   1.7400000e+02   1.2538496e-06
   1.7600000e+02   6.3176674e-07
   1.7800000e+02   3.4719326e-07
   1.8000000e+02   1.8098241e-07
   1.8200000e+02   1.0339935e-07
   1.8400000e+02   1.3444617e-07
   1.8600000e+02   1.7850743e-07
   1.8800000e+02   1.9867556e-07
   1.9000000e+02   7.5159076e-08
   1.9200000e+02   9.2941280e-08
   1.9400000e+02   8.6888226e-08
   1.9600000e+02   4.6091141e-08
   1.9800000e+02   6.6502323e-08
   2.0000000e+02   4.5525224e-08
   2.0200000e+02   2.1989453e-08
   2.0400000e+02   2.4757568e-08
   2.0600000e+02   3.0906524e-08
   2.0800000e+02   9.1157010e-09
   2.1000000e+02   1.1881458e-08
   2.1200000e+02   1.8108496e-08
   2.1400000e+02   2.3637139e-08
   2.1600000e+02   8.5962856e-09
   2.1800000e+02   8.2936839e-09
   2.2000000e+02   1.2955588e-08
   2.2200000e+02   3.4241132e-09
   2.2400000e+02   1.2604221e-08
   2.2600000e+02   4.1208796e-09
   2.2800000e+02   2.0388716e-09
   2.3000000e+02   1.1216798e-09
   2.3200000e+02   7.5259860e-10
   2.3400000e+02   5.1328072e-10
   2.3600000e+02   5.0638743e-10
   2.3800000e+02   4.4287926e-10
   2.4000000e+02   6.2714405e-10
   2.4200000e+02   4.6236916e-10
   2.4400000e+02   3.4768593e-10
   2.4600000e+02   3.2283421e-10
   2.4800000e+02   2.7417676e-10
   2.5000000e+02   1.7144351e-10
   2.5200000e+02   1.3261975e-10
   2.5400000e+02   1.0984635e-10
   2.5600000e+02   5.1882851e-11
   2.5800000e+02   4.2055862e-11
   2.6000000e+02   4.0565539e-11
   2.6200000e+02   3.5650264e-11
   2.6400000e+02   3.9592242e-11
   2.6600000e+02   3.2393644e-11
   2.6800000e+02   3.4658407e-11
   2.7000000e+02   3.5198778e-11
   2.7200000e+02   3.4968022e-11
   2.7400000e+02   1.9484589e-11
   2.7600000e+02   9.3658320e-12
   2.7800000e+02   7.3975203e-12
   2.8000000e+02   4.7741618e-12
   2.8200000e+02   6.3679200e-12
   2.8400000e+02   3.8078227e-12
   2.8600000e+02   5.5677672e-12
   2.8800000e+02   2.7162940e-12
   2.9000000e+02   1.7986572e-12
   2.9200000e+02   1.8147903e-12
   2.9400000e+02   5.5442497e-12
   2.9600000e+02   2.6678601e-12
   2.9800000e+02   2.5432583e-12
   3.0000000e+02   3.2090195e-12


==> data/symmetric_span_condition.dat <==
   6.5615332e-01   1.0000000e+00
   2.1565592e+00   1.0000000e+00
   3.6576543e+00   1.0000000e+00
   5.1587227e+00   1.0000000e+00
   6.6601001e+00   1.0000000e+00
   8.1604128e+00   1.0000000e+00
   9.6620150e+00   1.0000000e+00
   1.1163936e+01   1.0000000e+00
   1.2664571e+01   1.0000000e+00
   1.4165618e+01   1.0000000e+00
   1.5666293e+01   1.0000000e+00
   1.7166699e+01   1.0000000e+00
   1.8667580e+01   1.0000000e+00
   2.0171040e+01   1.0000000e+00
   2.1672187e+01   1.0000000e+00
   2.3173953e+01   1.0000000e+00
   2.4675101e+01   1.0000000e+00
   2.6176375e+01   1.0000000e+00
   2.7678817e+01   1.0000000e+00
   2.9180646e+01   1.0000000e+00
   3.0681539e+01   1.0000000e+00
   3.2183319e+01   1.0000000e+00
   3.3685261e+01   1.0000000e+00
   3.5186361e+01   1.0000000e+00
   3.6687882e+01   1.0000000e+00
   3.8189036e+01   1.0000000e+00
   3.9689877e+01   1.0000000e+00
   4.1191425e+01   1.0000000e+00
   4.2692795e+01   1.0000000e+00
   4.4194241e+01   1.0000000e+00
   4.5694851e+01   1.0000000e+00
   4.7195525e+01   1.0000000e+00
   4.8695901e+01   1.0000000e+00
   5.0197207e+01   1.0000000e+00
   5.1698538e+01   1.0000000e+00
   5.3200461e+01   1.0000000e+00
   5.4701868e+01   1.0000000e+00
   5.6202893e+01   1.0000000e+00
   5.7703589e+01   1.0000000e+00
   5.9205184e+01   1.0000000e+00
   6.0707056e+01   1.0000000e+00
   6.2208214e+01   1.0000000e+00
   6.3709488e+01   1.0000000e+00
   6.5211211e+01   1.0000000e+00
   6.6711815e+01   1.0000000e+00
   6.8212316e+01   1.0000000e+00
   6.9712617e+01   1.0000000e+00
   7.1213144e+01   1.0000000e+00
   7.2715990e+01   1.0000000e+00
   7.4217623e+01   1.0000000e+00
   7.5718122e+01   1.0000000e+00
   7.7218638e+01   1.0000000e+00
   7.8719698e+01   1.0000000e+00
   8.0221422e+01   1.0000000e+00
   8.1723683e+01   1.0000000e+00
   8.3225083e+01   1.0000000e+00
   8.4725642e+01   1.0000000e+00
   8.6228505e+01   1.0000000e+00
   8.7728831e+01   1.0000000e+00
   8.9229974e+01   1.0000000e+00
   9.0730452e+01   1.0000000e+00
   9.2232843e+01   1.0000000e+00
   9.3734738e+01   1.0000000e+00
   9.5235491e+01   1.0000000e+00
   9.6736173e+01   1.0000000e+00
   9.8238506e+01   1.0000000e+00
   9.9740136e+01   1.0000000e+00
   1.0124212e+02   1.0000000e+00
   1.0274297e+02   1.0000000e+00
   1.0424503e+02   1.0000000e+00
   1.0574713e+02   1.0000000e+00
   1.0724836e+02   1.0000000e+00
   1.0875106e+02   1.0000000e+00
   1.1025273e+02   1.0000000e+00
   1.1175336e+02   1.0000000e+00
   1.1325612e+02   1.0000000e+00
   1.1475687e+02   1.0000000e+00
   1.1625768e+02   1.0000000e+00
   1.1775961e+02   1.0000000e+00
   1.1926166e+02   1.0000000e+00
   1.2076219e+02   1.0000000e+00
   1.2226376e+02   1.0000000e+00
   1.2376495e+02   1.0000000e+00
   1.2526623e+02   1.0000000e+00
   1.2676739e+02   1.0000000e+00
   1.2826808e+02   1.0000000e+00
   1.2976924e+02   1.0000000e+00
   1.3127094e+02   1.0000000e+00
   1.3277229e+02   1.0000000e+00
   1.3427635e+02   1.0000000e+00
   1.3577702e+02   1.0000000e+00
   1.3727824e+02   1.0000000e+00
   1.3877963e+02   1.0000000e+00
   1.4028193e+02   1.0000000e+00
   1.4178317e+02   1.0000000e+00
   1.4328415e+02   1.0000000e+00
   1.4478589e+02   1.0000000e+00
   1.4628646e+02   1.0000000e+00
   1.4778720e+02   1.0000000e+00
   1.4928782e+02   1.0000000e+00
   1.5078942e+02   1.0000000e+00
   1.5229049e+02   1.0000000e+00
   1.5379229e+02   1.0000000e+00
   1.5529322e+02   1.0000000e+00
   1.5679359e+02   1.0000000e+00
   1.5829378e+02   1.0000000e+00
   1.5979618e+02   1.0000000e+00
   1.6129736e+02   1.0000000e+00
   1.6279756e+02   1.0000000e+00
   1.6429849e+02   1.0000000e+00
   1.6580041e+02   1.0000000e+00
   1.6730316e+02   1.0000000e+00
   1.6880392e+02   1.0000000e+00
   1.7030436e+02   1.0000000e+00
   1.7180661e+02   1.0000000e+00
   1.7330797e+02   1.0000000e+00
   1.7480905e+02   1.0000000e+00
   1.7630944e+02   1.0000000e+00
   1.7780985e+02   1.0000000e+00
   1.7931289e+02   1.0000000e+00
   1.8081520e+02   1.0000000e+00
   1.8231710e+02   1.0000000e+00
   1.8381772e+02   1.0000000e+00
   1.8531972e+02   1.0000000e+00
   1.8682157e+02   1.0000000e+00
   1.8832212e+02   1.0000000e+00
   1.8982224e+02   1.0000000e+00
   1.9132287e+02   1.0000000e+00
   1.9282471e+02   1.0000000e+00
   1.9432518e+02   1.0000000e+00
   1.9582585e+02   1.0000000e+00
   1.9732740e+02   1.0000000e+00
   1.9882885e+02   1.0000000e+00
   2.0032964e+02   1.0000000e+00
   2.0183049e+02   1.0000000e+00
   2.0333164e+02   1.0000000e+00
   2.0483285e+02   1.0000000e+00
   2.0633506e+02   1.0000000e+00
   2.0783620e+02   1.0000000e+00
   2.0933775e+02   1.0000000e+00
   2.1083840e+02   1.0000000e+00
   2.1233938e+02   1.0000000e+00
   2.1384034e+02   1.0000000e+00
   2.1534122e+02   1.0000000e+00
   2.1684247e+02   1.0000000e+00
   2.1834340e+02   1.0000000e+00
   2.1984403e+02   1.0000000e+00
   2.2134437e+02   1.0000000e+00
   2.2284530e+02   1.0000000e+00
   2.2434811e+02   1.0000000e+00
   2.2584935e+02   1.0000000e+00
   2.2735220e+02   1.0000000e+00
   2.2885300e+02   1.0000000e+00
   2.3035513e+02   1.0000000e+00
   2.3185671e+02   1.0000000e+00
   2.3335733e+02   1.0000000e+00
   2.3485782e+02   1.0000000e+00
   2.3635919e+02   1.0000000e+00
   2.3786042e+02   1.0000000e+00
   2.3936165e+02   1.0000000e+00
   2.4086383e+02   1.0000000e+00
   2.4236427e+02   1.0000000e+00
   2.4386563e+02   1.0000000e+00
   2.4536858e+02   1.0000000e+00
   2.4687066e+02   1.0000000e+00
   2.4837304e+02   1.0000000e+00
   2.4987437e+02   1.0000000e+00
   2.5137674e+02   1.0000000e+00
   2.5287719e+02   1.0000000e+00
   2.5437761e+02   1.0000000e+00
   2.5587966e+02   1.0000000e+00
   2.5738014e+02   1.0000000e+00
   2.5888170e+02   1.0000000e+00
   2.6038295e+02   1.0000000e+00
   2.6188410e+02   1.0000000e+00
   2.6338529e+02   1.0000000e+00
   2.6488705e+02   1.0000000e+00
   2.6638785e+02   1.0000000e+00
   2.6788888e+02   1.0000000e+00
   2.6939066e+02   1.0000000e+00
   2.7089139e+02   1.0000000e+00
   2.7239166e+02   1.0000000e+00
   2.7389281e+02   1.0000000e+00
   2.7539351e+02   1.0000000e+00
   2.7689444e+02   1.0000000e+00
   2.7839588e+02   1.0000000e+00
   2.7989657e+02   1.0000000e+00
   2.8139788e+02   1.0000000e+00
   2.8289809e+02   1.0000000e+00
   2.8439934e+02   1.0000000e+00
   2.8590138e+02   1.0000000e+00
   2.8740193e+02   1.0000000e+00
   2.8890416e+02   1.0000000e+00
   2.9040589e+02   1.0000000e+00
   2.9190816e+02   1.0000000e+00
   2.9340907e+02   1.0000000e+00
   2.9491016e+02   1.0000000e+00
   2.9641087e+02   1.0000000e+00
   2.9791278e+02   1.0000000e+00
   2.9941337e+02   1.0000000e+00


==> data/x_norm_error.dat <==
   0.0000000e+00   0.0000000e+00
   2.0000000e+00   1.7894434e-10
   4.0000000e+00   5.4378085e-11
   6.0000000e+00   5.6677968e-11
   8.0000000e+00   3.1229457e-10
   1.0000000e+01   2.0313527e-09
   1.2000000e+01   1.9828926e-10
   1.4000000e+01   3.5074183e-11
   1.6000000e+01   6.8509041e-10
   1.8000000e+01   1.1539414e-09
   2.0000000e+01   1.4600707e-10
   2.2000000e+01   7.6976156e-11
   2.4000000e+01   1.1540889e-09
   2.6000000e+01   1.3278860e-10
   2.8000000e+01   8.1460978e-12
   3.0000000e+01   1.5343913e-10
   3.2000000e+01   2.9788857e-11
   3.4000000e+01   1.5143847e-11
   3.6000000e+01   1.5126973e-10
   3.8000000e+01   6.4219737e-12
   4.0000000e+01   1.3722302e-11
   4.2000000e+01   1.1043060e-09
   4.4000000e+01   2.5275664e-10
   4.6000000e+01   8.6985958e-10
   4.8000000e+01   8.1838668e-13
   5.0000000e+01   2.5945710e-11
   5.2000000e+01   1.2265158e-10
   5.4000000e+01   9.6790974e-11
   5.6000000e+01   7.4178118e-12
   5.8000000e+01   8.8869410e-11
   6.0000000e+01   3.1239218e-09
   6.2000000e+01   1.9489327e-12
   6.4000000e+01   2.6801090e-09
   6.6000000e+01   3.1048792e-10
   6.8000000e+01   1.5966180e-09
   7.0000000e+01   2.2258315e-10
   7.2000000e+01   3.5106675e-10
   7.4000000e+01   5.8785210e-11
   7.6000000e+01   4.6220083e-11
   7.8000000e+01   2.4131191e-09
   8.0000000e+01   8.3660880e-12
   8.2000000e+01   1.2949932e-10
   8.4000000e+01   7.4959273e-11
   8.6000000e+01   4.6298127e-11
   8.8000000e+01   6.0323997e-10
   9.0000000e+01   1.1779004e-10
   9.2000000e+01   1.1641833e-10
   9.4000000e+01   7.3447061e-11
   9.6000000e+01   2.2510619e-10
   9.8000000e+01   2.0275400e-10
   1.0000000e+02   2.7182418e-10
   1.0200000e+02   2.3776576e-10
   1.0400000e+02   1.2675620e-09
   1.0600000e+02   2.9863809e-11
   1.0800000e+02   1.0112204e-09
   1.1000000e+02   1.2444979e-10
   1.1200000e+02   2.2642176e-11
   1.1400000e+02   3.8231896e-10
   1.1600000e+02   1.9146632e-10
   1.1800000e+02   1.5294603e-11
   1.2000000e+02   4.5019557e-10
   1.2200000e+02   1.6325049e-10
   1.2400000e+02   7.1249049e-11
   1.2600000e+02   2.8974372e-10
   1.2800000e+02   3.1649014e-10
   1.3000000e+02   6.5963839e-12
   1.3200000e+02   1.2975399e-09
   1.3400000e+02   7.7082741e-10
   1.3600000e+02   3.4237825e-11
   1.3800000e+02   3.9298734e-10
   1.4000000e+02   8.1266614e-13
   1.4200000e+02   6.1860479e-13
   1.4400000e+02   4.8181166e-11
   1.4600000e+02   4.4458581e-10
   1.4800000e+02   9.3315567e-10
   1.5000000e+02   1.8700292e-09
   1.5200000e+02   5.9574387e-10
   1.5400000e+02   5.2111174e-11
   1.5600000e+02   8.1326642e-11
   1.5800000e+02   4.8261142e-11
   1.6000000e+02   6.4894003e-12
   1.6200000e+02   7.4087105e-11
   1.6400000e+02   4.2550194e-12
   1.6600000e+02   2.7063679e-12
   1.6800000e+02   2.2413413e-12
   1.7000000e+02   2.1474602e-12
   1.7200000e+02   3.0826794e-12
   1.7400000e+02   1.1276624e-11
   1.7600000e+02   7.0917205e-12
   1.7800000e+02   8.1378080e-12
   1.8000000e+02   7.6817787e-12
   1.8200000e+02   2.6218036e-12
   1.8400000e+02   3.3613219e-13
   1.8600000e+02   2.6493431e-12
   1.8800000e+02   1.3891644e-12
   1.9000000e+02   1.8051481e-12
   1.9200000e+02   1.4223327e-12
   1.9400000e+02   1.4446503e-12
   1.9600000e+02   1.6552986e-12
   1.9800000e+02   3.1481127e-12
   2.0000000e+02   4.3638765e-12
   2.0200000e+02   2.3940276e-12
   2.0400000e+02   6.8951382e-13
   2.0600000e+02   6.4383820e-12
   2.0800000e+02   2.2185293e-12
   2.1000000e+02   2.2988440e-12
   2.1200000e+02   3.0364375e-12
   2.1400000e+02   4.3231544e-13
   2.1600000e+02   3.0551845e-13
   2.1800000e+02   8.4482844e-13
   2.2000000e+02   2.6928665e-12
   2.2200000e+02   1.0665874e-12
   2.2400000e+02   3.9559800e-13
   2.2600000e+02   8.4636758e-12
   2.2800000e+02   5.5235022e-12
   2.3000000e+02   8.4409557e-11
   2.3200000e+02   4.9542464e-11
   2.3400000e+02   7.3318373e-12
   2.3600000e+02   7.7434852e-12
   2.3800000e+02   5.4830098e-12
   2.4000000e+02   1.3348470e-11
   2.4200000e+02   7.1614602e-12
   2.4400000e+02   4.4454645e-12
   2.4600000e+02   3.7898754e-12
   2.4800000e+02   4.3324180e-12
   2.5000000e+02   5.6198084e-12
   2.5200000e+02   9.1667165e-12
   2.5400000e+02   9.0168049e-12
   2.5600000e+02   1.3987152e-11
   2.5800000e+02   3.2874736e-12
   2.6000000e+02   5.0041383e-12
   2.6200000e+02   5.0002908e-12
   2.6400000e+02   5.0646267e-13
   2.6600000e+02   1.3259408e-12
   2.6800000e+02   2.8107658e-12
   2.7000000e+02   1.8260388e-12
   2.7200000e+02   5.6143604e-12
   2.7400000e+02   6.5981132e-12
   2.7600000e+02   9.4952286e-12
   2.7800000e+02   4.5616439e-12
   2.8000000e+02   5.4740066e-12
   2.8200000e+02   7.2650057e-12
   2.8400000e+02   3.9640361e-12
   2.8600000e+02   1.1853513e-12
   2.8800000e+02   2.1016500e-11
   2.9000000e+02   8.6544174e-12
   2.9200000e+02   2.6385816e-12
   2.9400000e+02   1.2974090e-12
   2.9600000e+02   1.7534679e-12
   2.9800000e+02   6.9680555e-13
   3.0000000e+02   2.0345531e-12


==> data/x_norm_error_ridge.dat <==
   0.0000000e+00   0.0000000e+00
   2.0000000e+00   1.0461966e-01
   4.0000000e+00   3.0092434e-02
   6.0000000e+00   3.7547861e-02
   8.0000000e+00   6.4222985e-02
   1.0000000e+01   7.7810940e-02
   1.2000000e+01   1.1688001e-01
   1.4000000e+01   6.7098742e-02
   1.6000000e+01   9.9715183e-02
   1.8000000e+01   8.0120919e-02
   2.0000000e+01   5.1554236e-02
   2.2000000e+01   5.3445280e-02
   2.4000000e+01   5.6282046e-02
   2.6000000e+01   6.4971739e-02
   2.8000000e+01   6.6941380e-02
   3.0000000e+01   5.7868837e-02
   3.2000000e+01   4.4472354e-02
   3.4000000e+01   1.3741509e-01
   3.6000000e+01   8.1545369e-02
   3.8000000e+01   4.0088985e-02
   4.0000000e+01   1.3478742e-01
   4.2000000e+01   1.8330944e-01
   4.4000000e+01   4.1770712e-02
   4.6000000e+01   2.7026403e-02
   4.8000000e+01   3.3306366e-02
   5.0000000e+01   1.2097562e-01
   5.2000000e+01   5.7616482e-02
   5.4000000e+01   5.6204859e-02
   5.6000000e+01   4.0486690e-02
   5.8000000e+01   1.2411294e-02
   6.0000000e+01   1.8692463e-02
   6.2000000e+01   2.5943665e-02
   6.4000000e+01   5.6183611e-02
   6.6000000e+01   6.8658836e-03
   6.8000000e+01   2.2883807e-02
   7.0000000e+01   1.1889222e-02
   7.2000000e+01   3.0372617e-02
   7.4000000e+01   7.5309446e-02
   7.6000000e+01   5.3829258e-02
   7.8000000e+01   1.2419852e-01
   8.0000000e+01   1.6366848e-02
   8.2000000e+01   4.2688931e-02
   8.4000000e+01   2.6429234e-02
   8.6000000e+01   1.4095842e-01
   8.8000000e+01   8.8060872e-02
   9.0000000e+01   4.5367559e-02
   9.2000000e+01   8.1579023e-02
   9.4000000e+01   8.6329267e-02
   9.6000000e+01   9.6238442e-02
   9.8000000e+01   1.0186803e-01
   1.0000000e+02   8.9828943e-02
   1.0200000e+02   2.1153960e-02
   1.0400000e+02   9.8279000e-02
   1.0600000e+02   6.0166177e-02
   1.0800000e+02   6.5251241e-02
   1.1000000e+02   7.0213787e-02
   1.1200000e+02   1.0553434e-01
   1.1400000e+02   7.4146541e-02
   1.1600000e+02   8.9878867e-02
   1.1800000e+02   8.5945954e-02
   1.2000000e+02   2.3039857e-02
   1.2200000e+02   2.8728711e-02
   1.2400000e+02   1.5629039e-02
   1.2600000e+02   3.0843846e-02
   1.2800000e+02   1.9882509e-02
   1.3000000e+02   3.8549475e-02
   1.3200000e+02   4.5446890e-02
   1.3400000e+02   4.5359567e-02
   1.3600000e+02   5.0931445e-02
   1.3800000e+02   2.0200869e-02
   1.4000000e+02   4.4542408e-02
   1.4200000e+02   3.7387830e-02
   1.4400000e+02   2.2912677e-02
   1.4600000e+02   6.0687095e-02
   1.4800000e+02   2.9508378e-02
   1.5000000e+02   7.3328500e-02
   1.5200000e+02   4.0571704e-02
   1.5400000e+02   5.6686561e-02
   1.5600000e+02   8.4851239e-02
   1.5800000e+02   8.0074001e-02
   1.6000000e+02   3.3910174e-02
   1.6200000e+02   5.8635296e-02
   1.6400000e+02   4.0903640e-02
   1.6600000e+02   7.1143778e-02
   1.6800000e+02   7.1690330e-02
   1.7000000e+02   4.6471882e-02
   1.7200000e+02   9.6057936e-02
   1.7400000e+02   5.4541355e-02
   1.7600000e+02   3.5410702e-02
   1.7800000e+02   5.0527281e-02
   1.8000000e+02   1.2089228e-01
   1.8200000e+02   4.6009672e-02
   1.8400000e+02   4.1544082e-02
   1.8600000e+02   7.6565688e-02
   1.8800000e+02   1.4720924e-01
   1.9000000e+02   1.2927750e-01
   1.9200000e+02   6.4592170e-02
   1.9400000e+02   2.6561582e-02
   1.9600000e+02   7.4790073e-02
   1.9800000e+02   1.3300606e-01
   2.0000000e+02   3.1294315e-02
   2.0200000e+02   7.0681438e-02
   2.0400000e+02   6.4076945e-02
   2.0600000e+02   7.1956374e-02
   2.0800000e+02   3.6959153e-02
   2.1000000e+02   1.1385093e-01
   2.1200000e+02   6.1303060e-02
   2.1400000e+02   4.9252236e-02
   2.1600000e+02   6.3841925e-02
   2.1800000e+02   5.9773295e-02
   2.2000000e+02   3.1441250e-02
   2.2200000e+02   3.0118990e-02
   2.2400000e+02   8.9255084e-02
   2.2600000e+02   5.9051000e-02
   2.2800000e+02   2.2457828e-02
   2.3000000e+02   5.3148052e-02
   2.3200000e+02   8.7279449e-02
   2.3400000e+02   8.7601542e-02
   2.3600000e+02   6.5246255e-02
   2.3800000e+02   6.2287655e-02
   2.4000000e+02   3.5923569e-02
   2.4200000e+02   1.4012038e-01
   2.4400000e+02   2.2421974e-01
   2.4600000e+02   1.2263502e-01
   2.4800000e+02   1.3597883e-01
   2.5000000e+02   1.6556913e-01
   2.5200000e+02   8.3315550e-02
   2.5400000e+02   1.4452311e-01
   2.5600000e+02   2.7081486e-01
   2.5800000e+02   3.2657264e-01
   2.6000000e+02   3.3850731e-01
   2.6200000e+02   2.7506087e-01
   2.6400000e+02   1.7459211e-01
   2.6600000e+02   1.3033418e-01
   2.6800000e+02   1.4394422e-01
   2.7000000e+02   2.2945156e-01
   2.7200000e+02   3.4566162e-01
   2.7400000e+02   3.5045101e-01
   2.7600000e+02   2.1242505e-01
   2.7800000e+02   2.1076483e-01
   2.8000000e+02   2.6410459e-01
   2.8200000e+02   1.3253174e-01
   2.8400000e+02   1.2825460e-01
   2.8600000e+02   2.0827918e-01
   2.8800000e+02   1.7848935e-01
   2.9000000e+02   2.0960503e-01
   2.9200000e+02   2.7406726e-01
   2.9400000e+02   1.9027440e-01
   2.9600000e+02   7.6088484e-02
   2.9800000e+02   1.1652944e-02
   3.0000000e+02   6.9261623e-02


==> data/x_span_condition.dat <==
   6.5615332e-01   1.0000000e+00
   2.1565592e+00   1.0000000e+00
   3.6576543e+00   1.0000000e+00
   5.1587227e+00   1.0000000e+00
   6.6601001e+00   1.0000000e+00
   8.1604128e+00   1.0000000e+00
   9.6620150e+00   1.0000000e+00
   1.1163936e+01   1.0000000e+00
   1.2664571e+01   1.0000000e+00
   1.4165618e+01   1.0000000e+00
   1.5666293e+01   1.0000000e+00
   1.7166699e+01   1.0000000e+00
   1.8667580e+01   1.0000000e+00
   2.0171040e+01   1.0000000e+00
   2.1672187e+01   1.0000000e+00
   2.3173953e+01   1.0000000e+00
   2.4675101e+01   1.0000000e+00
   2.6176375e+01   1.0000000e+00
   2.7678817e+01   1.0000000e+00
   2.9180646e+01   1.0000000e+00
   3.0681539e+01   1.0000000e+00
   3.2183319e+01   1.0000000e+00
   3.3685261e+01   1.0000000e+00
   3.5186361e+01   1.0000000e+00
   3.6687882e+01   1.0000000e+00
   3.8189036e+01   1.0000000e+00
   3.9689877e+01   1.0000000e+00
   4.1191425e+01   1.0000000e+00
   4.2692795e+01   1.0000000e+00
   4.4194241e+01   1.0000000e+00
   4.5694851e+01   1.0000000e+00
   4.7195525e+01   1.0000000e+00
   4.8695901e+01   1.0000000e+00
   5.0197207e+01   1.0000000e+00
   5.1698538e+01   1.0000000e+00
   5.3200461e+01   1.0000000e+00
   5.4701868e+01   1.0000000e+00
   5.6202893e+01   1.0000000e+00
   5.7703589e+01   1.0000000e+00
   5.9205184e+01   1.0000000e+00
   6.0707056e+01   1.0000000e+00
   6.2208214e+01   1.0000000e+00
   6.3709488e+01   1.0000000e+00
   6.5211211e+01   1.0000000e+00
   6.6711815e+01   1.0000000e+00
   6.8212316e+01   1.0000000e+00
   6.9712617e+01   1.0000000e+00
   7.1213144e+01   1.0000000e+00
   7.2715990e+01   1.0000000e+00
   7.4217623e+01   1.0000000e+00
   7.5718122e+01   1.0000000e+00
   7.7218638e+01   1.0000000e+00
   7.8719698e+01   1.0000000e+00
   8.0221422e+01   1.0000000e+00
   8.1723683e+01   1.0000000e+00
   8.3225083e+01   1.0000000e+00
   8.4725642e+01   1.0000000e+00
   8.6228505e+01   1.0000000e+00
   8.7728831e+01   1.0000000e+00
   8.9229974e+01   1.0000000e+00
   9.0730452e+01   1.0000000e+00
   9.2232843e+01   1.0000000e+00
   9.3734738e+01   1.0000000e+00
   9.5235491e+01   1.0000000e+00
   9.6736173e+01   1.0000000e+00
   9.8238506e+01   1.0000000e+00
   9.9740136e+01   1.0000000e+00
   1.0124212e+02   1.0000000e+00
   1.0274297e+02   1.0000000e+00
   1.0424503e+02   1.0000000e+00
   1.0574713e+02   1.0000000e+00
   1.0724836e+02   1.0000000e+00
   1.0875106e+02   1.0000000e+00
   1.1025273e+02   1.0000000e+00
   1.1175336e+02   1.0000000e+00
   1.1325612e+02   1.0000000e+00
   1.1475687e+02   1.0000000e+00
   1.1625768e+02   1.0000000e+00
   1.1775961e+02   1.0000000e+00
   1.1926166e+02   1.0000000e+00
   1.2076219e+02   1.0000000e+00
   1.2226376e+02   1.0000000e+00
   1.2376495e+02   1.0000000e+00
   1.2526623e+02   1.0000000e+00
   1.2676739e+02   1.0000000e+00
   1.2826808e+02   1.0000000e+00
   1.2976924e+02   1.0000000e+00
   1.3127094e+02   1.0000000e+00
   1.3277229e+02   1.0000000e+00
   1.3427635e+02   1.0000000e+00
   1.3577702e+02   1.0000000e+00
   1.3727824e+02   1.0000000e+00
   1.3877963e+02   1.0000000e+00
   1.4028193e+02   1.0000000e+00
   1.4178317e+02   1.0000000e+00
   1.4328415e+02   1.0000000e+00
   1.4478589e+02   1.0000000e+00
   1.4628646e+02   1.0000000e+00
   1.4778720e+02   1.0000000e+00
   1.4928782e+02   1.0000000e+00
   1.5078942e+02   1.0000000e+00
   1.5229049e+02   1.0000000e+00
   1.5379229e+02   1.0000000e+00
   1.5529322e+02   1.0000000e+00
   1.5679359e+02   1.0000000e+00
   1.5829378e+02   1.0000000e+00
   1.5979618e+02   1.0000000e+00
   1.6129736e+02   1.0000000e+00
   1.6279756e+02   1.0000000e+00
   1.6429849e+02   1.0000000e+00
   1.6580041e+02   1.0000000e+00
   1.6730316e+02   1.0000000e+00
   1.6880392e+02   1.0000000e+00
   1.7030436e+02   1.0000000e+00
   1.7180661e+02   1.0000000e+00
   1.7330797e+02   1.0000000e+00
   1.7480905e+02   1.0000000e+00
   1.7630944e+02   1.0000000e+00
   1.7780985e+02   1.0000000e+00
   1.7931289e+02   1.0000000e+00
   1.8081520e+02   1.0000000e+00
   1.8231710e+02   1.0000000e+00
   1.8381772e+02   1.0000000e+00
   1.8531972e+02   1.0000000e+00
   1.8682157e+02   1.0000000e+00
   1.8832212e+02   1.0000000e+00
   1.8982224e+02   1.0000000e+00
   1.9132287e+02   1.0000000e+00
   1.9282471e+02   1.0000000e+00
   1.9432518e+02   1.0000000e+00
   1.9582585e+02   1.0000000e+00
   1.9732740e+02   1.0000000e+00
   1.9882885e+02   1.0000000e+00
   2.0032964e+02   1.0000000e+00
   2.0183049e+02   1.0000000e+00
   2.0333164e+02   1.0000000e+00
   2.0483285e+02   1.0000000e+00
   2.0633506e+02   1.0000000e+00
   2.0783620e+02   1.0000000e+00
   2.0933775e+02   1.0000000e+00
   2.1083840e+02   1.0000000e+00
   2.1233938e+02   1.0000000e+00
   2.1384034e+02   1.0000000e+00
   2.1534122e+02   1.0000000e+00
   2.1684247e+02   1.0000000e+00
   2.1834340e+02   1.0000000e+00
   2.1984403e+02   1.0000000e+00
   2.2134437e+02   1.0000000e+00
   2.2284530e+02   1.0000000e+00
   2.2434811e+02   1.0000000e+00
   2.2584935e+02   1.0000000e+00
   2.2735220e+02   1.0000000e+00
   2.2885300e+02   1.0000000e+00
   2.3035513e+02   1.0000000e+00
   2.3185671e+02   1.0000000e+00
   2.3335733e+02   1.0000000e+00
   2.3485782e+02   1.0000000e+00
   2.3635919e+02   1.0000000e+00
   2.3786042e+02   1.0000000e+00
   2.3936165e+02   1.0000000e+00
   2.4086383e+02   1.0000000e+00
   2.4236427e+02   1.0000000e+00
   2.4386563e+02   1.0000000e+00
   2.4536858e+02   1.0000000e+00
   2.4687066e+02   1.0000000e+00
   2.4837304e+02   1.0000000e+00
   2.4987437e+02   1.0000000e+00
   2.5137674e+02   1.0000000e+00
   2.5287719e+02   1.0000000e+00
   2.5437761e+02   1.0000000e+00
   2.5587966e+02   1.0000000e+00
   2.5738014e+02   1.0000000e+00
   2.5888170e+02   1.0000000e+00
   2.6038295e+02   1.0000000e+00
   2.6188410e+02   1.0000000e+00
   2.6338529e+02   1.0000000e+00
   2.6488705e+02   1.0000000e+00
   2.6638785e+02   1.0000000e+00
   2.6788888e+02   1.0000000e+00
   2.6939066e+02   1.0000000e+00
   2.7089139e+02   1.0000000e+00
   2.7239166e+02   1.0000000e+00
   2.7389281e+02   1.0000000e+00
   2.7539351e+02   1.0000000e+00
   2.7689444e+02   1.0000000e+00
   2.7839588e+02   1.0000000e+00
   2.7989657e+02   1.0000000e+00
   2.8139788e+02   1.0000000e+00
   2.8289809e+02   1.0000000e+00
   2.8439934e+02   1.0000000e+00
   2.8590138e+02   1.0000000e+00
   2.8740193e+02   1.0000000e+00
   2.8890416e+02   1.0000000e+00
   2.9040589e+02   1.0000000e+00
   2.9190816e+02   1.0000000e+00
   2.9340907e+02   1.0000000e+00
   2.9491016e+02   1.0000000e+00
   2.9641087e+02   1.0000000e+00
   2.9791278e+02   1.0000000e+00
   2.9941337e+02   1.0000000e+00

